Duality-based approximation algorithms for depth queries and maximum depth

We design an efficient data structure for computing a suitably defined approximate depth of any query point in the arrangement $\mathcal{A}(S)$ of a collection $S$ of $n$ halfplanes or triangles in the plane or of halfspaces or simplices in higher dimensions. We then use this structure to find a point of an approximate maximum depth in $\mathcal{A}(S)$. Specifically, given an error parameter $\epsilon>0$, we compute, for any query point $q$, an underestimate $d^-(q)$ of the depth of $q$, that counts only objects containing $q$, but is allowed to exclude objects when $q$ is $\epsilon$-close to their boundary. Similarly, we compute an overestimate $d^+(q)$ that counts all objects containing $q$ but may also count objects that do not contain $q$ but $q$ is $\epsilon$-close to their boundary. Our algorithms for halfplanes and halfspaces are linear in the number of input objects and in the number of queries, and the dependence of their running time on $\epsilon$ is considerably better than that of earlier techniques. Our improvements are particularly substantial for triangles and in higher dimensions.

==> dups.txt <==
\begin{theorem}[Halfplanes and triangles in $\reals^2$] \label{main:query}
\begin{theorem}[Restatement of Theorem \ref{main:query} for halfplanes] \label{th:depth}
\begin{lemma} \label{hs-correct}
\begin{lemma} \label{hs-correct}
\begin{equation} \label{eq:bd}
\begin{equation} \label{eq:bd}
\begin{theorem} \label{th:maxdepth-main}
\begin{theorem}[Restatement of Theorem \ref{th:maxdepth-main}] \label{th:maxdepth}
\begin{theorem} \label{th:depthd}
\begin{theorem} \label{th:depthd}
\begin{theorem} \label{th:maxdepthd}
\begin{theorem} \label{th:maxdepthd}


==> nok33d.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{nok33d.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2014,1484)(1239,-3233)
\end{picture}%


==> partria.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{partria.pstex}%
\end{picture}%
\setlength{\unitlength}{4558sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1664,1529)(2049,-1928)
\end{picture}%


==> partrib.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{partrib.pstex}%
\end{picture}%
\setlength{\unitlength}{4558sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1664,1529)(2049,-1928)
\end{picture}%


==> partric.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{partric.pstex}%
\end{picture}%
\setlength{\unitlength}{4558sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1664,1539)(2049,-1933)
\end{picture}%


==> titabs.txt <==

\title{Duality-based approximation algorithms for depth queries and maximum depth}


We design an efficient data structure for computing a suitably defined approximate
depth of any query point in the arrangement $\A(S)$ of a collection $S$ of $n$
halfplanes or triangles in the plane or of halfspaces or simplices in higher dimensions.
We then use this structure to find a point of an approximate maximum depth in $\A(S)$.
Specifically, given an error parameter $\eps>0$, we compute, for any query
point $q$, an underestimate $d^-(q)$ of the depth of $q$,
that counts only objects containing $q$, but is allowed to exclude objects when $q$ is $\eps$-close to their boundary.
Similarly, we compute
an overestimate $d^+(q)$
that counts all objects containing $q$ but may also count objects that do not contain $q$ but $q$ is $\eps$-close to their boundary.

Our algorithms for halfplanes and halfspaces
are linear in the number of input objects and in the number of queries,
and the dependence of their running time on $\eps$ is considerably better
than that of earlier techniques.
Our improvements are particularly substantial for triangles and
in higher dimensions.

We use a primal-dual technique
similar to the algorithms for computing $\eps$-incidences in our previous work~\cite{AKS}.
Although the simplest setup of halfplanes in $\reals^2$ is not much different
from the algorithms for computing $\eps$-incidences in~\cite{AKS}, here
we apply this technique for the first time also in higher dimension. Furthermore,
the  cases of triangles in $\reals^2$ and of  simplices in
higher dimensions are considerably more involved, because the dual part of our structure requires
(for triangles and simplices) a multi-level approach, which is
problematic in our context. The reason is that in our setting progress is achieved 
by shrinking the bounding box of the subproblem (rather than the number of objects 
it contains), and this progress is lost when we switch from one dual level to the next.
Although the depth problem is, in a sense, a dual variant of the range counting problem,
these new technical challenges that we address here,
 do not have matching counterparts in the range searching context.

Our algorithms are easy to implement,
and, as we demonstrate, are fast in practice, and compete very favorably with
other existing techniques. We discuss several applications to various
problems in computer vision and related topics, which have motivated our study.


